Anomalous Entropic Behavior Observed in Quasar 3C 273

We investigate the flux intensities spanning from radio waves to $\gamma$-rays across 36 light curves of Quasar 3C 273, utilizing publicly available data collected by the Integral Science Data Centre (ISDC) database. Our analysis reveals a consistent adherence of all light curves from this quasar to $q$-Gaussian distribution. This compelling finding strongly suggests a nonextensive behavior exhibited by Quasar 3C 273. Moreover, we derive the $q$ entropic indices for these light curves, providing insights into the degree of nonextensivity, where cases with $q>1$ were primarily observed. Utilizing this index, we estimate the nonextensive entropy ($S_{q}$) and explore its correlation with the energy (in eV) and the $q$ index. Notably, we observe a tendency for the $q$ value to increase as the Tsallis entropy decreases. Remarkably, our most significant observation pertains to the relationship between the entropy $S_{q}$ and the energy of the source. We identify an anomalous behavior in entropy, particularly evident in the infrared and $\gamma$-ray wavebands.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



